The GAPS Programme at TNG -- XXV. Stellar atmospheric parameters and chemical composition through GIARPS optical and near-infrared spectra

The detailed chemical composition of stars is important in many astrophysical fields, among which the characterisation of exoplanetary systems. Previous studies seem to indicate an anomalous chemical pattern of the youngest stellar population in the solar vicinity with a sub-solar metal content. This can influence various observational relations linking the properties of exoplanets to the characteristics of the host stars, for example the giant planet-metallicity relation. In this framework, we aim to expand our knowledge of the chemical composition of intermediate-age stars and understand whether these peculiarities are real or related to spectroscopic analysis techniques. We analysed high-resolution optical and near-infrared GIARPS spectra of intermediate-age stars (< 700Myr). To overcome issues related to the young ages of the stars, we applied a new spectroscopic method that uses titanium lines to derive the atmospheric parameters, in particular surface gravities and microturbulence velocity parameter. We also derived abundances of 14 different atomic species. The lack of systematic trends between elemental abundances and effective temperatures validates our method. However, we observed that the coolest (<5400 K) stars in the sample, display higher abundances for the Cr II, and for high-excitation potential C I lines. We found a positive correlation between the higher abundances measured of C I and Cr II and the activity index logR$_{HK}$. Instead, we found no correlations between the C abundances obtained from CH molecular band at 4300\AA, and both effective temperatures and activity. Thus, we suggest that these are better estimates for C abundances in young and cool stars. Finally, we found an indication of an increasing abundance ratio [X/H] with the condensation temperature for HD167389, indicating possible episodes of planet engulfment.

==> arxiv.sub.txt <==
The GAPS Programme at TNG -- XXVI. Stellar atmospheric parameters and chemical composition through GIARPS optical and near-infrared spectra

M. Baratella, V. D'Orazi, K. Biazzo, S. Desidera, R. Gratton, S. Benatti, A. Bignamini, I. Carleo, M. Cecconi, R. Claudi, R. Cosentino, A. Ghedina, A. Harutyunyan, A.F. Lanza, L. Malavolta, J. Maldonado, M. Mallonn, S. Messina, G. Micela, E. Molinari, E. Poretti, G. Scandariato, A. Sozzetti

The detailed chemical composition of stars is important in many astrophysical fields, among which the characterisation of exoplanetary systems. Previous studies seem to indicate an anomalous chemical pattern of the youngest stellar population in the solar vicinity with a sub-solar metal content. This can influence various observational relations linking the properties of exoplanets to the characteristics of the host stars, for example the giant planet-metallicity relation. In this framework, we aim to expand our knowledge of the chemical composition of intermediate-age stars and understand whether these peculiarities are real or related to spectroscopic analysis techniques. We analysed high-resolution optical and near-infrared GIARPS spectra of intermediate-age stars (< 700Myr). To overcome issues related to the young ages of the stars, we applied a new spectroscopic method that uses titanium lines to derive the atmospheric parameters, in particular surface gravities and microturbulence velocity parameter. We derived abundances of 14 different atomic species. The lack of systematic trends between elemental abundances and effective temperatures validates our method. However, we observed that the coolest (<5400 K) stars in the sample, display higher abundances for the Cr II, and for high-excitation potential C I lines. We found a positive correlation between the higher abundances measured of C I and Cr II and the activity index logR$_{HK}$. Instead, we found no correlations between the C abundances obtained from CH molecular band at 4300\AA, and both effective temperatures and activity. Thus, we suggest that these are better estimates for C abundances in young and cool stars. Finally, we found an indication of an increasing abundance ratio [X/H] with the condensation temperature for HD167389, indicating possible episodes of planet engulfment.

18 pages, 9 figures, accepted for publication in A&A

https://arxiv.org/submit/3251749/preview

